Kidney Exchange with Inhomogeneous Edge Existence Uncertainty

Motivated by kidney exchange, we study a stochastic cycle and chain packing problem, where we aim to identify structures in a directed graph to maximize the expectation of matched edge weights. All edges are subject to failure, and the failures can have nonidentical probabilities. To the best of our knowledge, the state-of-the-art approaches are only tractable when failure probabilities are identical. We formulate a relevant non-convex optimization problem and propose a tractable mixed-integer linear programming reformulation to solve it. In addition, we propose a model that integrates both risks and the expected utilities of the matching by incorporating conditional value at risk (CVaR) into the objective function, providing a robust formulation for this problem. Subsequently, we propose a sample-average-approximation (SAA) based approach to solve this problem. We test our approaches on data from the United Network for Organ Sharing (UNOS) and compare against state-of-the-art approaches. Our model provides better performance with the same running time as a leading deterministic approach (PICEF). Our CVaR extensions with an SAA-based method improves the $\alpha \times 100\%$ ($0<\alpha\leqslant 1$) worst-case performance substantially compared to existing models.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> ipco_reviews.txt <==
SUBMISSION: 125
TITLE: Scalable Stochastic Kidney Exchange


----------------------- REVIEW 1 ---------------------
SUBMISSION: 125
TITLE: Scalable Stochastic Kidney Exchange
AUTHORS: Hoda Bidkhori, John P. Dickerson, Duncan C. McElfresh and Ke Ren

----------- Overall evaluation -----------
Review of the IPCO 2021 Paper 125 titled “Scalable Stochastic Kidney Exchange”

This paper considers a stochastic cycle/chain packing problem, where graph vertices are patient-donor pairs who can exchange kidneys and edges represent whether kidneys from ending vertices can be swapped or not. Each swap (edge) is associated with a deterministic weight, representing the utility gain of exchanging the corresponding kidneys. However, each edge is subject to a certain probability of kidney-exchange failure, and the failure probabilities are not necessarily identical, and known beforehand. The goal is to pick a subset of edges to form cycles or chains of kidney-exchange solutions, so that the expected value of the total edge weights is maximized. The authors derive a mixed-integer linear programming formulation for the stochastic kidney exchange (cycle/chain packing) problem, by employing the Sample Average Approximation (SAA) method to reformulate the expectation. They also generalize the model for a mean-risk version of the problem by using the CVaR measure.!

  They test their models by directly solving them in off-the-shelf MIP solver using real-world data from UNOS.

Overall, the paper lacks of novel formulations and solution algorithms. It would be a good paper that uses IP for solving an emerging society problem (i.e., kidney exchange), if there were not a substantial amount of prior work on this topic already, from both fields of combinatorial optimization and stochastic/robust optimization. The contributions of the paper in its current form are very incremental, not to mention some non-realistic assumptions made in order to link the stochastic cycle/chain packing problem to kidney exchange. My major and minor comments are given below.

Major comments:
1.      It is questionable to me that the model/method in this paper is scalable and tractable. Only a very large-scale (with potentially exponential number of variables) mixed-integer linear program (MILP) is developed, without speed-up algorithms. I doubt that the MILP (for the expectation case) and its variant for the mean-CVaR case can be easily handled for 1000+ donors, which is the standard size in real-world kidney exchange networks. The computational studies only demonstrate quite small instances with randomly assigned edge failure probabilities.
2.      The authors also published a paper titled “Scalable robust kidney exchange” in AAAI conference this year. They claimed that in this paper, the failure probabilities are known to decision makers and thus they conduct a “stochastic” optimization study. However, in practice, it is almost not possible to know the failure probability due to complex procedures, patient history, etc. Even it can be predicted pretty precisely, how to know the correlation between edge failures so that a precise distribution can be obtained to ensure the accuracy of SAA results? The current paper also has much overlap with the “robust” paper. 
3.      The paper does not fully review the rich literature on kidney exchange. For example, the paper “Loss-constrained minimum cost flow under arc failure uncertainty with applications to risk-aware kidney exchange,” by Zheng, Q.-P., Shen, S., Shi, Y., published in IIE Transactions in 2015, uses stochastic minimum cost flow model with CVaR measure to control the sizes of cycles and chains in kidney exchange solutions.  The authors can find more related papers reviewed therein.
4.      Many issues related to Kidney exchange were not discussed - for example, for chain solutions, we assume the existence of angel donor who donates but does not need a kidney back. Therefore, the number of chain solutions needs to match the number of angle donor; to reduce the risk of exchange failure, we normally require there cannot be many links in a chain or in a cycle solution. It is reflected in the “Chain cap” parameter L, but for cycle solutions.
5.      In (2a), the 2nd part of the objective function, we have variable z_c defined for each cycle in the network, to indicate whether we use such a cycle solution. However, it means that we need to first enumerate all the cycles in a network (which can be exponentially many) and then construct the MILP. This does not sound like scalable.
6.      In (5), the mathematical term <w, W> is not formally defined mathematically. It is not clear that <w, W> will result in linear terms to preserve the computational performance of the mean-risk model. 

Minor comments:
-       The abstract is too long and contains unnecessary information. Please streamline it.
-        Several descriptions and phases are not precise in the paper. The authors are suggested to delete some buzzy words. For instance, in the abstract, “tractable mixed-integer linear programming reformulation” – why an MILP is tractable? It also states that the methods “are in the Pareto frontier of expected quality and scalability.” -  neither “quality” nor “scalability” was demonstrated in the numerical studies and the statement is doubtful.
-       The last paragraph of Page 2: the paper addresses a “post-match and pre-transplant failure problem” – this needs more explanation.
-       In (2g) and many other places in the paper, 1-p_e should be (1-p_e).
-       The solution obtained after introducing CVaR is not a “robust solution”. Please change it in the conclusion part of the paper to avoid confusion.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 125
TITLE: Scalable Stochastic Kidney Exchange
AUTHORS: Hoda Bidkhori, John P. Dickerson, Duncan C. McElfresh and Ke Ren

----------- Overall evaluation -----------
Kinder exchanges allow trading of incompatible kidneys across multiple trades as long as each trader gives and receives a kidney in return. Such a chain of trades is subject to failure as each trade may fail. Motivated by the kidney exchanges, this paper studies a probabilistic chain packing problem, where the objective is to maximize the expectation edge weights, when each edge may fail. The authors first present a mixed 0-1 nonlinear model (2) and then linearize it in (3-4) using standard techniques. An extension to CVAR objective is also given. The CVAR objective with scenario variables is also standard in the literature. Limited computational evidence is provided using data from the United Network for Organ Sharing.

Although this is an interesting application of integer optimization modeling, with potentially significant applied impact, the paper does not contain any advances in the theory or methodology of integer programming. As such, it may be more appropriate for an outlet (conference or journal) specializing in the application topic.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 125
TITLE: Scalable Stochastic Kidney Exchange
AUTHORS: Hoda Bidkhori, John P. Dickerson, Duncan C. McElfresh and Ke Ren

----------- Overall evaluation -----------
This paper studies the stochastic cycle and chain packing problem, with application to the Kidney Exchange Problem. In their model, each arc in the digraph is associated with a utility and a failure probability. The goal is to find a set of vertex-disjoint cycles and chains in the graph such that certain objective is maximized. In particular, the authors consider two types of objectives. The first one is the expected (failure discounted) utility.  For this objective, the authors provide a MIP formulation. The second one is the value-at-risk (CVaR) objective, which balances the expected utility and the worst-case utility. Given that a certain expectation term in the objective has no closed form, the authors propose an approach based on the Sample Average Approximation (SAA) techniques.

The paper is precisely written and easy to follow. The problem considered in the paper is interesting given that the model can also be applied to scheduling, finance, etc. The authors compare their results with previous approaches (Dickerson et al., 2016) using data from the United Network for Organ Sharing (UNOS) US-wide kidney exchange. They show that their approach has better performance than the ``state-of-the-art'' deterministic approach with similar running time. It makes sense that a model which considers the failure probabilities outperforms the one which does not. However, in real applications, how could one estimate such probabilities? The authors should address this issue.

Although the authors present solutions for an interesting problem, the techniques presented in this paper are quite standard and there is not much theory developed. Thus, I am uncertain whether they are a suitable fit for IPCO. The formulation given in Section 3 is fairly straightforward, yet it is not compact since each cycle in the graph has an indicator. The authors didn't address how this could affect the scalability of their methods. Also, I find the use of the word ``scalable" in the title quite misleading. In addition, I think the authors should mention in the computational studies section, the size of their data-set is, i.e.~how many nodes and how many arcs does the graph have. Lastly, cycles considered in kidney exchange are usually cycles of smaller size. It might be a good idea to consider such a constraint in the formulation or experiment.

Other Comments:
- Equation (2g) is more like a definition than a constraint.
- Page 6, fourth line from the bottom: expected utility can \textbf{be} misleading.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

